AgenticSTS: A Bounded-Memory Testbed for Long-Horizon LLM Agents

Memory for a long-horizon LLM agent is a contract about what each future decision is allowed to see. The simplest contract appends past observations, tool calls, and reflections to every prompt, which makes prior context easy to access but also turns it into a jumbled mixture in which the effect of any single memory component is hard to isolate. We introduce and instrument an alternative bounded contract: every decision is made from a fresh user message assembled by typed retrieval, with no raw cross-decision transcript appended. The prompt thus stays bounded across runs of any length, and any single layer can be ablated in isolation. We instantiate the contract in Slay the Spire 2, a closed-rule stochastic deck-building game whose runs require hundreds of tactical and strategic decisions. A public online benchmark of frontier LLMs on the same game reports zero wins at the lowest difficulty across five configurations, and the developer-reported human win rate at the same difficulty is 16%; the task is hard but not saturated. Within our harness, a fixed-A0 ablation shows the largest observed difference when triggered strategic skills are enabled: the no-store baseline wins 3/10 games and adding the skill layer 6/10. At this sample size the comparison is directional rather than statistically decisive (Fisher exact p\approx0.37); a cross-backbone probe and public accumulating-context baselines are reported as operational comparisons rather than controlled tests of the contract variable itself. We release a reproducible testbed: 298 completed trajectories with condition tags, frozen memory/skill snapshots, prompt records, and analysis scripts -- an agent design and a validated, reusable methodology for studying how explicit memory layers shape long-horizon LLM-agent decisions.

==> appendix_prompts/combat_assistant_ack_01_OUT_assistant_acknowledgement.txt <==
ok

==> appendix_prompts/combat_model_output_01_OUT_structured_decision.txt <==
<decision>
{"plan": [{"type": "potion", "potion": "Powdered Demise", "target_index": 0}, {"type": "card", "card": "Neutralize+", "target_index": 0}, {"type": "card", "card": "Mind Blast", "target_index": 0}, {"type": "card", "card": "Backflip+", "target_index": -1}, {"type": "card", "card": "Infinite Blades", "target_index": -1}, {"type": "card", "card": "Survivor", "target_index": -1, "discard": "Strike"}], "end_turn": true, "reasoning": "Use Powdered Demise for passive scaling damage. Neutralize+ gives energy and extends Weak. Play Mind Blast before drawing to maximize its damage. Backflip+ triggers Vambrace for 18 block, then Infinite Blades starts our Shiv engine. Survivor provides the remaining block to fully mitigate the 21 incoming damage, discarding the unneeded Strike.", "note_to_future_self": "We have Infinite Blades in play. We need to draw into Accuracy and Phantom Blades soon.", "analysis": {"problem": "Take 21 damage from Soul Nexus", "key_observations": ["Vambrace doubles the first block card (Backflip+ gives 18)", "Mind Blast damage scales with draw pile size, so play it before drawing", "We have an energy-generating Neutralize+"], "candidate_lines": ["Neutralize+ -> Mind Blast -> Backflip+ -> Infinite Blades -> Survivor"], "chosen_line": "Neutralize+ -> Mind Blast -> Backflip+ -> Infinite Blades -> Survivor"}}
</decision>

==> appendix_prompts/combat_system_01_L1_preamble.txt <==
You are an autonomous Slay the Spire 2 agent playing a complete run. You make every decision to maximize your chance of defeating the Act 3 boss.



==> appendix_prompts/combat_system_02_L1_output_format.txt <==
## Output Format
Think through your decision, then output your choice in a <decision> tag containing valid JSON.

Example (map):
<decision>
{"action": "choose_map_node", "option_index": 2, "reasoning": "Elite fight for card reward", "strategic_note": "Need AoE damage for Act 2 hallways"}
</decision>

Example (combat plan):
<decision>
{"plan": [{"type": "card", "card": "Backflip", "target_index": -1}, {"type": "card", "card": "Shiv", "target_index": 0}], "end_turn": true, "reasoning": "Block first, then chip damage", "note_to_future_self": "Poison at 8, need 2 more turns", "analysis": {"problem": "Incoming 15 damage", "key_observations": ["Can block 11 with Backflip", "Shiv for 5 chip"], "candidate_lines": ["Block+Shiv", "All-in damage"], "chosen_line": "Block+Shiv to survive"}}
</decision>

The JSON must match the schema for the current decision type. Every decision requires a "reasoning" field.For combat plans, the `plan` array is the exact execution order: item 1 happens first, then item 2, etc. Put cards in the same order they should actually be played.



==> appendix_prompts/combat_system_03_L3_core_combat_rules.txt <==
## Core Combat Rules
- **Turn structure**: Each turn you draw 5 cards, gain 3 energy, and your Block resets to 0. Play cards (costs energy), use potions (free). At end of turn, all remaining hand cards are discarded.
- **Hand resets every turn**: You get 5 NEW cards each turn from your draw pile. Cards with Retain stay. Cards drawn or created during THIS turn are part of THIS turn's hand immediately; unless they Retain or explicitly return, they will not stay for next turn.
- **Hand size limit**: Your hand can hold at most 10 cards. If a draw/add-to-hand effect would exceed 10 cards, excess drawn or generated cards are discarded or fail to enter your hand. At 10 cards, playing a generator first usually creates only one open slot: the generator card's own slot.
- **Block resets every turn**: Block only protects you during the upcoming enemy turn. You cannot stockpile it unless a visible card/power explicitly says Block is retained.
- **Energy resets to 3**: Unspent energy is wasted. Use ALL your energy each turn.
- **Enemy intents are visible**: Attack (damage value shown), Defend, Buff, Debuff, Status (adds junk cards to your deck).
- **Draw effects resolve immediately**: If you play Acrobatics, Swift Potion, Blade Dance, or any effect that draws/adds cards, those cards are usable NOW this turn.
- **Draw pile is a forecast, not a reservation**: The draw pile only tells you what you might draw later if nothing changes first. Any draw/add-to-hand effect this turn changes that forecast immediately.
- **Queue plays for generated cards**: If your `plan` includes a card that ADDS new cards to your hand (Blade Dance / Storm of Steel / Cloak and Dagger -> Shivs, Infernal Blade -> random Attack, Nightmare -> extra copies, etc.), you MUST also queue the plays for those generated cards in the same `plan`, placed AFTER the generator. The generated cards exist in hand the instant the generator resolves -- treat them as part of this turn's available plays. Example: `Cloak and Dagger+` adds 2 Shivs, so a plan using it should look like `[..., Cloak and Dagger+, Shiv, Shiv, ...]` (2 Shiv plays queued after, as long as energy allows). Failing to queue them wastes the Shivs and forces a mid-round re-plan.



==> appendix_prompts/combat_system_04_L5_hp_conservation.txt <==
## HP Conservation
- **HP is a run-wide resource**: Every point of HP lost now is HP you won't have for the boss. Even at high HP, cherish every single point.
- Prefer the defensive line that takes 0 damage over the aggressive line that takes 5. Only trade HP for speed when enemies scale dangerously (Strength stacking, summons).
- **Potions**: Dying with full potions is the worst outcome. Instant potions (Fire, Block) are safe anytime. Save sustained-buff potions (Strength, Dexterity, Regen) for boss/elite fights where they provide 3-4x more value.


==> appendix_prompts/combat_user_setup_01_L2_combat_start.txt <==
## Combat Start
Encounter type: elite
Act: 3 | Floor: 43
Enemies: Soul Nexus
- Soul Nexus [index=0]: HP 234/234, Block 0 | powers: Weak(1): Weakened creatures deal 25% less damage with Attacks.

Player HP: 66/70 | Block: 0 | Energy: 3/3
Player buffs/debuffs: Dexterity(1): Dexterity improves Block gained from cards.



==> appendix_prompts/combat_user_setup_02_L2_current_deck_35_cards.txt <==
## Current Deck (35 cards)
  [Attack] Leading Strike+ x2, Byrd Swoop+(cost=0), Mind Blast(cost=1), Neutralize+[Sown](cost=0), Strike(cost=1)
  [Power] Accuracy(cost=1), Accuracy+(cost=1), Footwork+(cost=1), Infinite Blades(cost=1), Phantom Blades(cost=1), Serpent Form(cost=3), Well-Laid Plans(cost=1)
  [Skill] Defend x6, Backflip x3, Leg Sweep x2, Backflip+(cost=1), Blade Dance(cost=1), Blade of Ink(cost=1), Cloak and Dagger+(cost=1), Deflect(cost=0), Expertise+(cost=1), Knife Trap(cost=2), Piercing Wail(cost=1), Storm of Steel(cost=1), Survivor(cost=1), Up My Sleeve(cost=2)



==> appendix_prompts/combat_user_setup_03_L2_relics_14.txt <==
## Relics (14)
- Ring of the Snake: At the start of each combat, draw 2 additional cards.
- Large Capsule: Upon pickup, obtain 2 random Relics. Add an additional Strike and Defend to your Deck.
- Parrying Shield: If you end a turn with at least 10 Block, deal 6 damage to a random enemy.
- Blood Vial: At the start of each combat, heal 2 HP.
- Oddly Smooth Stone: Start each combat with 1 Dexterity.
- Letter Opener: Every time you play 3 Skills in a single turn, deal 5 damage to ALL enemies.
- Vambrace: The first time you gain Block from a card each combat, double the amount gained.
- Byrdpip: Upon pickup, gain the card Byrd Swoop. A Byrdpip will accompany you in battles.
- Biiig Hug: Upon pickup, remove 4 cards from your Deck. Whenever you shuffle your Draw Pile, add a Soot into your Draw Pile.
- Red Mask: At the start of each combat, apply 1 Weak to ALL enemies.
- Happy Flower: Every 3 turns, gain Energy.
- Whetstone: Upon pickup, Upgrade 2 random Attacks.
- Music Box: Create an Ethereal copy of the first Attack you play each turn.
- Reptile Trinket: Whenever you use a potion, gain 3 Strength this turn.



==> appendix_prompts/combat_user_setup_04_L4_strategic_thread.txt <==
## Strategic Thread
*Your deck-building decisions so far -- fight with this deck's strengths.*

- [card_reward] Committed Shiv plan: scale with Accuracy and Phantom Blades, use Shivs for damage and block with Footwork-scaled Backflips. Needs to draw through the deck quickly to set up powers.
- [shop] Committed shiv plan: prioritize playing scaling powers like Accuracy and Phantom Blades early, then use high-volume shiv generators and Expertise to cycle damage; use Leg Sweep and Backflips to survive while setup occurs. Needs consistent shiv production and block scaling; avoid high-cost non-shiv attacks that clog the hand for Expertise.
- [event] Committed Shiv plan: play powers (Accuracy, Phantom Blades), generate Shivs, and cycle through the deck with Backflips and Expertise. Keep upgrading key block/draw cards and remove remaining basic Strikes.
- [rest_site] Committed Shiv plan: scale damage with Accuracy and Phantom Blades, using Backflip and Expertise for draw and defense. Prioritize upgrading key scaling powers to ensure Act 3 boss lethality.



==> appendix_prompts/combat_user_setup_05_L5_expert_knowledge_retrieved_skills.txt <==
## Expert Knowledge (retrieved skills)
*Apply these strategies to the current situation. Deviate only with good reason.*


**Silent - Combat Sequencing** (92%)
Silent wins by converting discard and free cards into tempo; count playable cards, not just energy. Sequence zero-cost and setup cards first: Pinpoint after skills, Pounce before an expensive skill, and discard Sly cards or other trick cards when that gives a free play. In the first three hallway fights, default to no-damage lines: if full block is available, take it before racing. From the fourth hallway fight onward, protect HP aggressively and spend potions when needed. Once defense is stable in a long fight, prefer poison over fair attacks; keep stacking poison and block instead of taking weak damage trades.
  - Example: Play skills before Pinpoint so it discounts to 0 whenever possible.

**Core Combat Principles** (90%)
Every combat turn: (1) Read enemy intents -- if ALL enemies have non-attack intents (Buff/Debuff/Sleep), it is a FREE offense window. In multi-enemy fights, some enemies may still attack while others buff -- always account for total incoming damage and block accordingly. (2) Dead enemies deal zero damage. If your attacks can kill an enemy this turn, prioritize that. (3) Check your draw pile -- knowing what cards remain tells you what you might draw next turn or from draw effects. Plan your plays considering both current hand and future draws. (4) Use ALL energy -- unspent energy is permanently wasted. If you have 1 energy left, play a 1-cost card. (5) Multi-enemy: focus fire the most dangerous attacker first. Each kill reduces incoming damage next turn. Use AoE when 3+ enemies alive. (6) Potions don't cost energy -- use buff potions BEFORE attacks, damage potions to secure kills, defensive potions vs lethal incoming.
  - Example: Single enemy buffs -> play all attacks. Multi-enemy: one enemy buffs but others attack -> still block for the attackers

**Boss and Elite Fight Strategy** (seed)
Boss fights are the make-or-break moments. (1) USE ALL POTIONS -- potions exist for these fights. Dying with unused potions is the worst outcome. (2) Bosses scale over time -- they gain Strength, add curses. End fights QUICKLY. Front-load damage in the first 3-4 turns. (3) After beating a Boss, HP fully restores between Acts. You CAN play more aggressively -- but first verify you survive the next enemy turn. Never go all-in if incoming damage would kill you. (4) For specific boss/elite mechanics, use lookup_enemy or recall_encounter tools to learn their attack patterns before the fight. (5) Consider playing Power cards that boost your damage or block capacity early in boss fights -- sometimes sacrificing one turn of offense or defense to play a scaling Power wins the long fight.




==> appendix_prompts/combat_user_setup_06_L4_past_experience.txt <==
## Past Experience
*Enemy mechanics and fight structure from past encounters.*



==> appendix_prompts/combat_user_setup_07_L4_past_experience.txt <==
### Past Experience
- The boss opens the encounter with moderate attacks (18 to 29 damage) and debuff abilities like Soul Burn and DebuffStrong.
- If the fight extends into later rounds, the boss gains Strength and utilizes massive damage spikes, notably a 43-damage single hit and a 36-damage (9x4) Maelstrom.



==> appendix_prompts/combat_user_setup_08_L4_combat_guide.txt <==
## Combat Guide
*Tactical advice from past encounters.*

- [Guide: Soul Nexus] - **Aggressive Racing:** The cleanest wins bypass the boss's lethal attacks entirely by ending the fight in exactly 3 rounds. Push extreme damage using Shiv generators and draw/discard loops (Acrobatics, Calculated Gamble, Reflex/Tactician) to race the boss down.
- **Passive Defense:** Standard block cards cannot keep pace with the boss's scaling. Rely heavily on passive defense engines like Afterimage combined with 0-cost spam (Shivs) to generate incidental block while maintaining your offensive momentum.
- **Mitigate the Spikes:** If the fight extends past round 3, you will face devastating attacks (a 43-damage swing and a 36-damage Maelstrom). Save premium damage mitigation like Piercing Wail and Weak strictly for these critical survival turns.


==> appendix_prompts/combat_user_setup_09_L2_enemy_patterns.txt <==
## Enemy Patterns
Current round: R1




==> appendix_prompts/combat_user_setup_10_L5_potion_strategy.txt <==
## Potion Strategy
Fight: elite | Boss: 8 floors away
- Powdered Demise [INSTANT]: Enemy loses 9 HP at the end of each of its turns.
- Swift Potion [INSTANT]: Draw 3 cards.



==> appendix_prompts/combat_user_setup_11_L4_card_notes_from_experience.txt <==
## Card Notes (from experience)
- neutralize: 0-cost attack. Primarily applies Weak, but also serves as a critical free combo enabler to efficiently scale the hit count of cards like Finisher without spending energy.
- survivor: C-tier starter block. Fine early and with discard synergies, but with Well-Laid Plans do not auto-retain it over rarer swing cards, scaling, or premium defense.
- phantom blades: Power: Your first Shiv played each turn deals bonus damage (+6). ALL Shivs Retain. This is primarily a combo/burst enabler, not just passive scaling. By hoarding 0-cost Shivs in hand over multiple turns, you can unleash massive zero-energy burst to push specific boss phases, bypass alternating immunities (like Test Subject's Nemesis), or secure lethal. High priority in Shiv decks.
- infinite blades: Power: creates 1 Shiv at start of each turn. Slow ramp -- needs 3+ turns to accumulate meaningful value. Scales with Accuracy (+4 per Shiv per Accuracy copy). Compare: Fan of Knives generates more Shivs per turn.
- storm of steel: Discards your ENTIRE hand to generate Shivs. This destroys Retained cards (Well-Laid Plans), Nightmared copies, and defensive tools held for future turns. NEVER play this if you are holding essential mitigation (Apparition, Piercing Wail). Best used to convert unplayable cards, statuses (Slimed), or basic strikes into damage. Excellent synergy with Tingsha or Tough Bandages.
- footwork: Power: permanent +2 Dexterity (upgraded: +3). All Block cards gain +2/+3 Block for rest of combat. Stacks with multiple copies. Unlike Anticipate, this is permanent. Upgrade from +2 to +3 is a significant boost.
- cloak and dagger: 1-cost Skill: 6 Block, generates 1 Shiv (Upgraded: 2). High-tier foundational piece for Shiv engines, scaling defensively with Dexterity (Footwork) and offensively with Accuracy. The upgrade is extremely high priority as it doubles the Shiv output. Keep in mind it plays 2-3 cards total, making it susceptible to Beat of Death and Time Eater restrictions later in runs.
- backflip: 1-cost: block + draw 2. Defends and cycles simultaneously. The draw does not trigger Sly (draw is not discard). Pairs with Dexterity (Footwork) for scaled Block.
- deflect: 0-cost: gain Block for no energy. Value increases with Dexterity (Footwork adds flat Block). Better in decks with more draw -- you see it more often per cycle.
- well-laid plans: A-tier control enabler. Beyond surviving boss cycles, it perfectly enables Sly/discard engines by letting you hold unplayable Sly cards (Haze, Ricochet) until you draw a discard outlet.
- leading strike: 1-cost Attack: Deals damage and adds Shivs to hand. Excellent enabler for Finisher, Fan of Knives, and Exhaust synergies (like Joss Paper) by providing multiple cheap attacks per draw.
- knife trap: Replays EVERY Shiv in your Exhaust pile. Functions as a lethal boss finisher. Base damage is low, so scale it first with Accuracy, Envenom, Vulnerable, or Tracking before unleashing the swarm.
- serpent form: Rare Power: 3-cost -- difficult to play without energy support. Only consider with energy-generating relics or cards (Tactician, Adrenaline). Skip if energy generation is not available.
- up my sleeve: Cost reduces by 1 each time played. Against asleep/invincible enemies, play it strictly to reduce its cost for future cycles. Be sure to play the generated Shivs so they exhaust and don't clog.
- accuracy: Power: +4 damage to all Shivs per copy. Base Shiv = 4 dmg -> 8 with 1 copy, 12 with 2 copies. ONLY buffs Shiv cards -- does NOT affect Ricochet, Dagger Spray, or other multi-hit attacks. Stacks: multiple copies multiply value linearly with Shiv generators (Blade Dance, Up My Sleeve, Infinite Blades, Fan of Knives).
- expertise: Draws until your hand has 6 cards. Can be an awkward emergency out; requiring you to spend energy to shrink your hand size first can leave you with 0 energy to play the defensive cards you draw.
- piercing wail: A-tier defense against multi-hit attacks. Exhausts, so save for heavy multi-hit turns. Against Act 3 Boss, can be intentionally discarded to avoid Hunger exhaust and cycle it back.
- blade dance: Premium Shiv engine. Best generator for Accuracy, Fan of Knives, Phantom Blades, Envenom, and Kunai-style scaling. In Shiv decks it is usually stronger than basic attacks or flat-damage filler; upgrade and protect it on remove/transform screens unless you already have redundant generation.
- leg sweep: 2-cost: high Block + applies Weak. Scales with Dexterity for the Block portion. Pounce reduces the next Skill cost to 0 -- play Pounce before Leg Sweep to play it for free.



==> appendix_prompts/combat_user_setup_12_L3_combat_rules.txt <==
## Combat Rules
- Only play cards marked [PLAYABLE]. Cards marked [UNPLAYABLE] will fail.
- Cards show `cost=N` -- you need at least N energy remaining to play them.
- In `plan`, action order is execution order. Earlier plays change your remaining energy, hand composition, and later card costs.
- Include potions in your combat plan when useful (they don't cost energy).
- **Discard effects**: If a card requires discarding (e.g. Survivor), specify with the `"discard"` field. Example: `{"type": "card", "card": "Survivor", "target_index": -1, "discard": "Defend"}`
- **Target priority**: Kill enemies that scale (Strength-stacking, buffing). Against non-scaling enemies, block every attack to minimize HP loss.

==> appendix_prompts/combat_user_state_01_L2_round_1_state.txt <==
## Round 1 State
Energy: 3/3 | HP: 66/70 | Block: 0
Player buffs/debuffs: Dexterity(1): Dexterity improves Block gained from cards.



==> appendix_prompts/combat_user_state_02_L2_enemies.txt <==
## Enemies
- Soul Nexus [index=0]: HP 234/234, Block 0, Intent: Attack(21) | powers: Weak(1): Weakened creatures deal 25% less damage with Attacks.

Incoming damage: 21 (after block: 21) | Your HP: 66



==> appendix_prompts/combat_user_state_03_L2_relic_counters.txt <==
## Relic Counters
- Letter Opener: 0 -- Every time you play 3 Skills in a single turn, deal 5 damage to ALL enemies.
- Happy Flower: 2 -- Every 3 turns, gain Energy.



==> appendix_prompts/combat_user_state_04_L2_usable_potions.txt <==
## Usable Potions
Potion slots: 2/3 (1 open)
- [potion_index=0] Powdered Demise [INSTANT] -> targets enemies (target_index required): Enemy loses 9 HP at the end of each of its turns.
- [potion_index=1] Swift Potion [INSTANT]: Draw 3 cards.



==> appendix_prompts/combat_user_state_05_L2_piles.txt <==
## Piles
Piles: Draw 20 | Discard 0 | Exhaust 0
Draw (20):
  - Accuracy [1]: Shivs deal 4 additional damage.
  - Accuracy+ [1]: Shivs deal 6 additional damage.
  - Backflip [1]: Gain 5 Block. Draw 2 cards.
  - Blade Dance [1]: Add 3 Shivs into your Hand. Exhaust.
  - Blade of Ink [1]: Add 2 Inky Shivs into your Hand.
  - Byrd Swoop+ [0]: Deal 18 damage.
  - Cloak and Dagger+ [1]: Gain 6 Block. Add 2 Shivs into your Hand.
  - Defend [1]: Gain 5 Block.
  - Deflect [0]: Gain 4 Block.
  - Expertise+ [1]: Draw cards until you have 7 in your Hand.
  - Footwork+ [1]: Gain 3 Dexterity.
  - Knife Trap [2]: Play every Shiv in your Exhaust Pile on the enemy. (Plays 0 Shivs)
  - Leading Strike+ [1]: Deal 6 damage. Add 2 Shivs into your Hand.
  - Leg Sweep [2]: Apply 2 Weak. Gain 11 Block.
  - Phantom Blades [1]: Shivs gain Retain. The first Shiv you play each turn deals 9 additional damage.
  - Piercing Wail [1]: ALL enemies lose 6 Strength this turn. Exhaust.
  - Serpent Form [3]: Whenever you play a card, deal 4 damage to a random enemy.
  - Storm of Steel [1]: Discard your Hand. Add 1 Shiv into your Hand for each card discarded.
  - Up My Sleeve [2]: Add 3 Shivs into your Hand. Reduce this card's cost by 1.
  - Well-Laid Plans [1]: At the end of your turn, Retain up to 1 card.



==> appendix_prompts/combat_user_state_06_L3_key_effects_active_this_combat.txt <==
## Key Effects (active this combat)
- Block: Absorbs damage until your next turn, then resets to 0.
- Weak: Target deals 25% less Attack damage for N turns.
- Dexterity: Adds N Block to each Block card.
- Innate: Always in your opening hand.
- Shiv: 0-cost Attack that deals 4 damage and Exhausts. Generated by Blade Dance, Cloak and Dagger, etc.
- Swift N: The first time played, draw N cards.
- Infinite Blades N: At the start of your turn (before draw), add N Shivs into your hand.



==> appendix_prompts/combat_user_state_07_L2_hand_7_playable_7_total.txt <==
## Hand (7 playable / 7 total)
- Mind Blast (Attack, cost=1) [0 dmg] -> targets enemies: Innate. Deal damage equal to the number of cards in your Draw Pile. (Deals 28 damage)
    vs Soul Nexus[0]: 28 dmg
- Backflip+ (Skill, cost=1) [8 block] DRAWS: Gain 18 Block. Draw 2 cards.
- Survivor (Skill, cost=1) [8 block]: Gain 18 Block. Discard 1 card.
- Defend (Skill, cost=1) [5 block]: Gain 12 Block.
- Strike (Attack, cost=1) [6 dmg] -> targets enemies: Deal 6 damage.
- Infinite Blades (Power, cost=1): At the start of your turn, add 1 Shiv into your Hand.
  -> generates Shiv (Attack, cost=0, Exhaust): Deal 4 damage. Exhaust.
- Neutralize+ (Attack, cost=0) [4 dmg] -> targets enemies: Deal 4 damage. Apply 2 Weak. Gain 1 energy .
!! DISCARD: Survivor will require discarding. Fill the "discard" field in your plan. Use a list when the card discards multiple cards.
!! DISCARD RULE: Survivor -- if hand has fewer cards than the discard cost, you only discard what remains (possibly zero). SEQUENCE: play ALL other cards BEFORE Survivor so it discards 0 cards.

Energy budget: 3E available, fixed-cost total: 6E

CRITICAL RULES:
- Energy RESETS to full each turn. Unspent energy is WASTED.
- Hand cards are DISCARDED at end of turn. Unplayed cards are WASTED.
- Cards DRAWN or CREATED this turn enter your CURRENT hand now. If left unplayed, they are discarded/exhausted/retained by their own rules at the end of THIS turn -- they do NOT wait for next turn.
- Hand size limit is 10 cards. Current hand is 7/10; draw/add-to-hand effects beyond 10 are lost or fail to enter hand.
- Current Block only matters for the upcoming enemy turn. It does NOT carry into your next turn unless a visible effect explicitly preserves Block.
- Draw pile order is only a CONDITIONAL forecast. It predicts later draws only if you stop drawing right now; any draw/add-to-hand effect changes that forecast immediately.
- The `plan` array is executed top-to-bottom. If a card should be played last (for example an X-cost card like Malaise), list it last.

==> appendix_prompts/shop_model_output_01_OUT_structured_decision.txt <==
<decision>
{
  "purchases": [
    {
      "action": "buy_card",
      "item_name": "Blade Dance",
      "price": 24,
      "gold_after": 220,
      "reason": "Core shiv engine piece; provides massive damage scaling with Accuracy and Phantom Blades."
    },
    {
      "action": "buy_card",
      "item_name": "Leg Sweep",
      "price": 73,
      "gold_after": 147,
      "reason": "High-efficiency block and Weak application; becomes a massive survival tool when combined with Vambrace and current Dexterity."
    },
    {
      "action": "buy_card",
      "item_name": "Mind Blast",
      "price": 84,
      "gold_after": 63,
      "reason": "Provides significant Innate frontload damage (32+) which helps end hallway fights and elites quickly in Act 3."
    },
    {
      "action": "buy_potion",
      "item_name": "Swift Potion",
      "price": 52,
      "gold_after": 11,
      "reason": "Emergency cycling to find setup powers or block during high-damage turns."
    }
  ],
  "skipped_items": [
    {
      "item_name": "Skewer",
      "reason": "Deck already has Storm of Steel for energy-to-damage conversion; Mind Blast provides better frontload."
    },
    {
      "item_name": "Precise Cut",
      "reason": "Expertise and Backflips keep the hand full, making this card inefficient."
    },
    {
      "item_name": "Noxious Fumes",
      "reason": "Already committed to a Shiv engine; adding slow poison would bloat the deck."
    },
    {
      "item_name": "Jackpot",
      "reason": "Too expensive for high-variance output."
    },
    {
      "item_name": "Venerable Tea Set",
      "reason": "Value of the cards and potion purchased is higher than a situational energy boost."
    },
    {
      "item_name": "The Abacus",
      "reason": "With a 32+ card deck, shuffles are infrequent; 6 block is negligible compared to Leg Sweep's output."
    },
    {
      "item_name": "Attack Potion",
      "reason": "Swift Potion offers better consistency for this deck's cycling needs."
    },
    {
      "item_name": "Explosive Ampoule",
      "reason": "Frontload damage is already addressed by Mind Blast."
    },
    {
      "item_name": "Card Removal",
      "reason": "High cost (100g) compared to the immediate power increase of the chosen card additions."
    }
  ],
  "reasoning": "The deck is firmly committed to a Shiv engine. Blade Dance is an essential engine piece at a sale price. Leg Sweep provides crucial damage mitigation that synergizes with Vambrace (doubling the first block gain). Mind Blast utilizes the large deck size (32+ cards) to provide powerful Innate frontload for Act 3 hallway and elite fights. The Swift Potion adds a layer of consistency to find setup pieces like Accuracy or Phantom Blades.",
  "strategic_note": "Committed shiv plan: prioritize playing scaling powers like Accuracy and Phantom Blades early, then use high-volume shiv generators and Expertise to cycle damage; use Leg Sweep and Backflips to survive while setup occurs. Needs consistent shiv production and block scaling; avoid high-cost non-shiv attacks that clog the hand for Expertise."
}
</decision>

==> appendix_prompts/shop_system_01_L1_preamble.txt <==
You are an autonomous Slay the Spire 2 agent playing a complete run. You make every decision to maximize your chance of defeating the Act 3 boss.



==> appendix_prompts/shop_system_02_L1_output_format.txt <==
## Output Format
Think through your decision, then output your choice in a <decision> tag containing valid JSON.

Example (map):
<decision>
{"action": "choose_map_node", "option_index": 2, "reasoning": "Elite fight for card reward", "strategic_note": "Need AoE damage for Act 2 hallways"}
</decision>

Example (combat plan):
<decision>
{"plan": [{"type": "card", "card": "Backflip", "target_index": -1}, {"type": "card", "card": "Shiv", "target_index": 0}], "end_turn": true, "reasoning": "Block first, then chip damage", "note_to_future_self": "Poison at 8, need 2 more turns", "analysis": {"problem": "Incoming 15 damage", "key_observations": ["Can block 11 with Backflip", "Shiv for 5 chip"], "candidate_lines": ["Block+Shiv", "All-in damage"], "chosen_line": "Block+Shiv to survive"}}
</decision>

The JSON must match the schema for the current decision type. Every decision requires a "reasoning" field.For combat plans, the `plan` array is the exact execution order: item 1 happens first, then item 2, etc. Put cards in the same order they should actually be played.



==> appendix_prompts/shop_system_03_L5_card_deck_philosophy.txt <==
## Card & Deck Philosophy
- Evaluate cards along 4 dimensions: **Damage** (kill faster), **Defense** (survive), **Draw** (cycle deck faster), **Energy** (play more per turn).
- A strong deck needs enough damage to kill bosses in ~10 turns (Act 1 ~= 200 HP, Act 2 ~= 400, Act 3 ~= 600) while surviving. Damage is the primary constraint -- defense, draw, and energy support damage output.
- **Shops**: Choose whatever gives the biggest power spike for remaining fights -- cards, relics, removal, or potions.



==> appendix_prompts/shop_system_04_L5_strategic_deckbuilding_the_two_phase_framework.txt <==
## Strategic Deckbuilding: The Two-Phase Framework

You are evaluating card choices. Build your deck around **mechanics and synergies**, not pre-defined archetypes. Deckbuilding has two distinct phases; knowing your current phase prevents *deck confusion* -- assembling pieces of multiple engines without a coherent win condition.



==> appendix_prompts/shop_system_05_L5_phase_1_foundation_no_engine_yet.txt <==
### Phase 1 -- Foundation (no engine yet)
Before acquiring a **core scaling engine**, prioritize survival with cards that fit ANY future build:
- **Frontload damage / AoE** -- survive early elites.
- **Generic mitigation** -- efficient block or damage reduction.
- **Cycling / draw** -- hand manipulation and deck thinning.
- **Energy** -- generators that let you play more cards per turn.

*Rule:* Do NOT force a synergy before you hold a card that rewards it. Keep options open.



==> appendix_prompts/shop_system_06_L5_phase_2_commitment_engine_acquired.txt <==
### Phase 2 -- Commitment (engine acquired)
A **core engine piece** is a card or relic that provides *multiplicative scaling* for a specific keyword, mechanic, or action -- it turns generic cards into a win condition.

Before classifying a card as core, ask: *"Does this card exponentially increase our damage with 2-3 related reward cards and current deck?"* If yes -> commit.

Once in Phase 2:
1. **Identify the core mechanic** -- what action / keyword / trigger does your engine reward?
2. **Feed the engine** -- prioritize cards that generate, apply, or cycle that mechanic; add enough draw to find the engine fast.
3. **Cover weaknesses** -- add block, AoE, or utility ONLY for what the engine cannot handle itself.
4. **Pivot rule** -- do NOT abandon your engine unless BOTH hold:
   (a) your committed deck has severely insufficient engine pieces (<2 supporting cards), AND
   (b) an offered card is a clearly superior core piece AND solves an immediate survival problem.

Abandoning a partially-built engine wastes every prior pick and leaves two half-engines.



==> appendix_prompts/shop_system_07_L1_output_strategic_note.txt <==
## Output: `strategic_note`

Include a `strategic_note` field describing the current deck game plan in one natural-language sentence, under 80 words. Do NOT write JSON, key-value fields, bullets, or a fresh one-off plan.

The note should be sticky and actionable:
- State whether the deck is still looking for a core engine or already committed.
- Describe how to pilot the deck's strengths: key cards/relics, sequencing, and what the off-turns do.
- Mention the main missing piece and what to avoid adding.
- Only change the engine description when the pivot rule permits.

Good examples:
- "Foundation plan: survive with frontload and efficient block while looking for a real scaling engine; take cheap draw or high-impact damage, skip narrow synergy pieces."
- "Committed poison plan: retain poison and draw pieces, stack poison on safe burst turns, then defend while passive poison kills. Needs dex/block scaling; skip off-plan attacks and expensive cards."


==> appendix_prompts/shop_user_01_L5_expert_knowledge_retrieved_skills.txt <==
## Expert Knowledge (retrieved skills)
*Apply these strategies to the current situation. Deviate only with good reason.*


**Silent - Draft and Shop Rules** (seed)
Early rewards must solve damage first, then block, draw, and energy. Premium Silent pickups when offered are Backstab, Pinpoint, Pounce, Backflip, Footwork, Acrobatics, Escape Plan, Calculated Gamble (usually one copy), Adrenaline, and Tactician. Hidden Daggers and Corrosive Wave are core shiv/poison cards but are must-picks even outside those archetypes. Expose is a free exhaust card -- take one copy. Haze, Accuracy, Burst, Shadowmeld, Storm of Steel, Knife Trap, Accelerant, Afterimage, and Tools of the Trade are strong picks when they fit your current deck building direction. Prepared is strong only after upgrade; Reflex is only good when discard outlets are already plentiful. If you already have Pounce, expensive skills get better because the next skill can be free. In shops, try to arrive with 200+ gold when possible; buy order is exceptional colorless cards > Silent cards that fit the plan > powerful relics that fit the deck building > card removal.

**Deck Building Across the Run** (seed)
Evaluate every card along 4 dimensions: Damage (kill faster), Defense (survive), Draw (cycle deck faster), Energy (play more per turn). A balanced deck needs all four -- identify which dimension your deck lacks most and prioritize filling that gap. Skip if the card doesn't clearly improve a weak dimension. Upgrade priority: cards with cost reduction (2->1, 1->0) or doubled effects first. Do NOT over-thin: keep enough damage AND defense that your deck still functions in every combat. Always think about how your deck will perform in boss fights -- build enough damage and defense through card synergies. Avoid picking too many transitional cards that don't combo well. Also avoid having too few damage cards. If you've committed to an archetype (poison, shiv, etc.), specialize in damage cards for that archetype. Generic damage cards are fine as supplements, but avoid bloating the deck with cards that don't contribute to your core damage plan.




==> appendix_prompts/shop_user_02_L4_deck_building_insights.txt <==
## Deck Building Insights
*Adapt to your current deck and situation.*

- [Deck Guide: shiv] - **Deck Size & Draw:** Target 23+ cards.



==> appendix_prompts/shop_user_03_L4_card_specific_insights.txt <==
## Card-Specific Insights
*Per-card experience -- consider alongside your build plan.*

- skewer: X-cost: deals 7 damage x energy spent. Scales with available energy -- spending 3 energy = 21 damage. Pairs with energy generation (Adrenaline, Tactician) for higher output.
- precise cut: 0-cost: deals 13 damage minus 2 per other card in hand. Strongest in small hands (1-2 other cards = 9-11 damage for 0 energy). Empty hand = 13 free damage. Pair with hand-emptying effects (Restlessness, Calculated Gamble).
- leg sweep: support for shiv (3 runs): Provided essential Weak application and block to mitigate incoming damage.
- leg sweep: 2-cost: high Block + applies Weak. Scales with Dexterity for the Block portion. Pounce reduces the next Skill cost to 0 -- play Pounce before Leg Sweep to play it for free.
- blade dance: core for shiv (5 runs): Played frequently to generate 3 Shivs for 1 energy, fueling Accuracy and Envenom.
- blade dance: core in 1 win of Repeatedly generating and empowering a large burst of zero-cost multi-hit attacks, with retained hands and extra card draw allowing the deck to chain several attack sequences in one turn; co-played with Accuracy+, Phantom Blades, Runic Pyramid
- blade dance: Premium Shiv engine.




==> appendix_prompts/shop_user_04_L3_game_knowledge.txt <==
## Game Knowledge


==> appendix_prompts/shop_user_05_L3_card_mechanics_from_game_data.txt <==
## Card Mechanics (from game data)
- Skewer: Upgrade: Damage +3
- PreciseCut: Upgrade: Calculationbase +3
- LegSweep: Applies: 2 Weak | Upgrade: Block +3, Weak +1
- BladeDance: Creates: Shiv | Upgrade: Cards +1
- NoxiousFumes: Applies: 2 Noxious Fumes | Upgrade: Poisonperturn +1
- MindBlast: Upgrade: Cost -> 0
- Jackpot: Upgrade: Damage +5



==> appendix_prompts/shop_user_06_L2_shop.txt <==
## Shop
HP: 64/70 (91%) | Gold: 244
Status: OPEN
Act: 3 | Floor: 38



==> appendix_prompts/shop_user_07_L2_current_deck_32_cards.txt <==
## Current Deck (32 cards)
  - Leading Strike+(cost=1) x2: Deal 6 damage. Add 2 Shivs into your Hand.
  - Strike(cost=1) x2: Deal 6 damage.
  - Byrd Swoop+(cost=0): Deal 18 damage.
  - Neutralize+[Sown](cost=0): Deal 4 damage. Apply 2 Weak. Gain 1 energy .
  - Accuracy(cost=1) x2: Shivs deal 4 additional damage.
  - Footwork+(cost=1): Gain 3 Dexterity.
  - Infinite Blades(cost=1): At the start of your turn, add 1 Shiv into your Hand.
  - Phantom Blades(cost=1): Shivs gain Retain. The first Shiv you play each turn deals 9 additional damage.
  - Serpent Form(cost=3): Whenever you play a card, deal 4 damage to a random enemy.
  - Well-Laid Plans(cost=1): At the end of your turn, Retain up to 1 card.
  - Defend(cost=1) x6: Gain 5 Block.
  - Backflip(cost=1) x3: Gain 5 Block. Draw 2 cards.
  - Backflip+(cost=1): Gain 8 Block. Draw 2 cards.
  - Blade of Ink(cost=1): Add 2 Inky Shivs into your Hand.
  - Cloak and Dagger+(cost=1): Gain 6 Block. Add 2 Shivs into your Hand.
  - Deflect(cost=0): Gain 4 Block.
  - Expertise+(cost=1): Draw cards until you have 7 in your Hand.
  - Knife Trap(cost=2): Play every Shiv in your Exhaust Pile on the enemy.
  - Piercing Wail(cost=1): ALL enemies lose 6 Strength this turn. Exhaust.
  - Storm of Steel(cost=1): Discard your Hand. Add 1 Shiv into your Hand for each card discarded.
  - Survivor(cost=1): Gain 8 Block. Discard 1 card.
  - Up My Sleeve(cost=2): Add 3 Shivs into your Hand. Reduce this card's cost by 1.



==> appendix_prompts/shop_user_08_L2_relics_ring_of_the_snake_at_the_start_of_each_combat_draw_2_additional_cards_lar.txt <==
## Relics: Ring of the Snake (At the start of each combat, draw 2 additional cards.), Large Capsule (Upon pickup, obtain 2 random Relics. Add an additional Strike and Defend to your Deck.), Parrying Shield (If you end a turn with at least 10 Block, deal 6 damage to a random enemy.), Blood Vial (At the start of each combat, heal 2 HP.), Oddly Smooth Stone (Start each combat with 1 Dexterity.), Letter Opener (Every time you play 3 Skills in a single turn, deal 5 damage to ALL enemies.), Vambrace (The first time you gain Block from a card each combat, double the amount gained.), Byrdpip (Upon pickup, gain the card Byrd Swoop. A Byrdpip will accompany you in battles.), Biiig Hug (Upon pickup, remove 4 cards from your Deck. Whenever you shuffle your Draw Pile, add a Soot into your Draw Pile.), Red Mask (At the start of each combat, apply 1 Weak to ALL enemies.), Happy Flower (Every 3 turns, gain Energy.), Whetstone (Upon pickup, Upgrade 2 random Attacks.), Music Box (Create an Ethereal copy of the first Attack you play each turn.)



==> appendix_prompts/shop_user_09_L4_relic_synergies.txt <==
## Relic Synergies
- **Biiig Hug**: Upon pickup, remove 4 cards from your Deck. Whenever you shuffle your Draw Pile, add a Soot into your Draw Pile.



==> appendix_prompts/shop_user_10_L4_gold_budget_analysis.txt <==
## Gold Budget Analysis
Affordable: 12 items (7c 2r 3p)



==> appendix_prompts/shop_user_11_L5_guide.txt <==
## Guide
Best purchase = biggest power spike for remaining run.

Boss HP: ~600 in ~10 turns -> need ~60 damage/turn.
Estimate your deck's damage output first. If below target, prioritize damage/poison cards.
For scaling attacks, estimate their damage on boss turns 5-10, not just their baseline text.
If a card strengthens an engine you already have, count it as immediate plan support even if future rewards are unknown.
If above target, invest in defense, draw, relics, or save gold.
If card removal costs more than 100g, prefer combat-improving cards, relics, or potions unless removing a Curse.

Review your Build Plan in the Strategic Thread. Prioritize purchases that fill gaps.



==> appendix_prompts/shop_user_12_L4_card_notes.txt <==
## Card Notes
- Accuracy: ONLY boosts Shiv cards (Blade Dance outputs, Infinite Blades outputs, Fan of Knives outputs, Cloak and Dagger outputs, etc.). Does NOT buff other multi-hit attacks like Ricochet or Dagger Spray.



==> appendix_prompts/shop_user_13_L1_your_task.txt <==
## Your Task
Plan ALL purchases for this shop visit in one decision.
Order matters: items are bought first-to-last. Track gold after each purchase.

For each affordable item you choose NOT to buy, explain why in skipped_items.

Output format:
```
{
  "purchases": [
    {"action": "buy_card|buy_relic|buy_potion|remove_card|discard_potion",
     "item_name": "exact name", "price": <int>,
     "gold_after": <int>, "reason": "..."}
  ],
  "skipped_items": [
    {"item_name": "...", "reason": "..."}
  ],
  "reasoning": "overall strategy",
  "strategic_note": "plain prose current deck game plan, not JSON"
}
```

Rules:
- Gold math must be exact: start with current gold, subtract each price in order.
- If you buy nothing, purchases = [] and list all affordable items in skipped_items.
- Current gold: 244. Double-check gold_after values.
- Schema for card removal purchase entries: action "remove_card", item_name "Card Removal", price 100.



==> appendix_prompts/shop_user_14_L3_keyword_glossary.txt <==
## Keyword Glossary
- Block: Absorbs damage until your next turn, then resets to 0.
- Weak: Target deals 25% less Attack damage for N turns.
- Poison: Loses N HP at the start of its turn, before it acts (attack or buff), then decreases by 1. Bypasses Block.
- Strength: Adds N damage to each Attack hit. Multi-hit cards benefit enormously.
- Dexterity: Adds N Block to each Block card.
- Retain: Stays in hand at end of turn instead of being discarded.
- Exhaust: Removed from combat permanently after use. Thins deck, but you can never play this card again -- bad for damage cards you want every cycle.
- Innate: Always in your opening hand.
- Shiv: 0-cost Attack that deals 4 damage and Exhausts. Generated by Blade Dance, Cloak and Dagger, etc.
- Inky: When played, apply 1 Weak to target. Powered attacks deal 2 additional damage.



==> appendix_prompts/shop_user_15_L2_items_for_sale.txt <==
## Items For Sale
- [0] Skewer (XE, 76g) [CAN BUY] Uncommon: Deal 8 damage X times.
- [1] Precise Cut (0E, 78g) [CAN BUY] Uncommon: Deal 13 damage. Deals 2 less damage for each other card in your Hand.
- [2] Leg Sweep (2E, 73g) [CAN BUY] Uncommon: Apply 2 Weak. Gain 11 Block.
- [3] Blade Dance (1E, 24g SALE) [CAN BUY] Common: Add 3 Shivs into your Hand. Exhaust. -> generates: Shiv (Attack, 0E, Exhaust): Deal 4 damage. Exhaust.
- [4] Noxious Fumes (1E, 78g) [CAN BUY] Uncommon: At the start of your turn, apply 2 Poison to ALL enemies.
- [5] Mind Blast (1E, 84g) [CAN BUY] Uncommon: Innate. Deal damage equal to the number of cards in your Draw Pile.
- [6] Jackpot (3E, 179g) [CAN BUY] Rare: Deal 25 damage. Add 3 random 0 energy cards into your Hand.
- [0] Venerable Tea Set (Relic, Common, 188g) [CAN BUY]: Whenever you enter a Rest Site, start the next combat with an additional 2 Energy.
- [1] Vexing Puzzlebox (Relic, Rare, 309g) [TOO EXPENSIVE]: At the start of each combat, add a random card into your Hand. It's free to play this turn.
- [2] The Abacus (Relic, Shop, 217g) [CAN BUY]: Whenever you shuffle your Draw Pile, gain 6 Block.
- [0] Attack Potion (Potion, 52g) [CAN BUY]: Choose 1 of 3 random Attack cards to add into your Hand. It's free to play this turn.
- [1] Swift Potion (Potion, 52g) [CAN BUY]: Draw 3 cards.
- [2] Explosive Ampoule (Potion, 51g) [CAN BUY]: Deal 10 damage to ALL enemies.
- [REMOVE] Card Removal (100g) [CAN BUY]



==> appendix_prompts/shop_user_16_L1_decision_format_shop_plan.txt <==
## Decision Format (shop_plan)
Required fields: purchases, skipped_items, reasoning
Optional: strategic_note, note_scope (turn|combat|run), note_triggers (combat|deck_building|routing|all)
strategic_note must be plain prose, not JSON or key-value fields.
